Numerics on the trajectory of nodule displacements by external compressions of the breast

We present a fast and reliable algorithm that gives precise location of breast tumours for a partial mastectomy. Our algorithm is fully implemented in the Surface Evolver, which is a general-purpose simulator of physical experiments. By starting from the X-rays images that show a tumour one takes its 2D coordinates in each view. These views are called CC (Craniocaudal) and MLO (Mediolateral Oblique). Together with some measurements of the patient's breast, that coordinates are given as input to our simulator. From this point on the simulator reproduces all main steps of taking mammography with a virtual transparent breast that matches the patient's. The virtual mammography procedure is graphically displayed on the computer screen, so that users can track the virtual tumour inside the breast. As output we have the coordinates of the tumour position when the woman lies on the operating table for the surgery. With these coordinates the surgeon can make a small incision into the breast and reach the tumour for its removal. After a simple plastic correction the whole structure of the breast will be preserved.

==> cover_letter.txt <==
We have obtained a fully virtual mammography procedure that faithfully
reproduces all shapes of the breast and in its inside tracks the cancer at any step. The cancer is then precisely located for the surgery and
can be removed through a small incision. So the whole structure is preserved and cured as an integral benefit to the patient. We utilise the
Surface Evolver, a general purpose simulator that allows short codes and the addition of geometrical elements, which in our case
represent different internal parts of the breast. Moreover, with a professional mammographer we studied CC and MLO compressions of a
transparent breast phantom containing artificial nodules. Their displacements were tracked with a millimetre scale printed on a
transparency sheet. Nodule displacements are ruled by physical and geometrical formulas that are now implemented in our simulator.

